Avoiding Serialization Effects in Data-Dependency aware Task Parallel Algorithms for Spatial Decomposition

Spatial decomposition is a popular basis for parallelising code. Cast in the frame of task parallelism, calculations on a spatial domain can be treated as a task. If neighbouring domains interact and share results, access to the specific data needs to be synchronized to avoid race conditions. This is the case for a variety of applications, like most molecular dynamics and many computational fluid dynamics codes. Here we present an unexpected problem which can occur in dependency-driven task parallelization models like StarSs: the tasks accessing a specific spatial domain are treated as interdependent, as dependencies are detected automatically via memory addresses. Thus, the order in which tasks are generated will have a severe impact on the dependency tree. In the worst case, a complete serialization is reached and no two tasks can be calculated in parallel. We present the problem in detail based on an example from molecular dynamics, and introduce a theoretical framework to calculate the degree of serialization. Furthermore, we present strategies to avoid this unnecessary problem. We recommend treating these strategies as best practice when using dependency-driven task parallel programming models like StarSs on such scenarios.

==> data/OMPSs-2011-10-13-scaling.dat <==
#Skalierung auf Laki mit OMPSs-2011-10-13 (gnu-4.4.3)
#
# nanox: 5eaf9dc11133365124927ee599fc84b283df8392
# mcxx:  d41a4f63ae76881fa2120fdd8617a23a7fc6689c

#Threads	2D-bad	2D-opt	2D-nested	2D-loopex	3D-bad	3D-opt	3D-nested	3D-loopex
1		1.00	1.00	1.00		1.00		1.00	1.00	1.00		1.00
2		1.02	2.00	2.00		2.00		1.03	2.00	2.00		1.99
3		1.02	2.94	3.00		2.98		1.03	3.00	3.00		2.99
4		1.02	3.75	4.00		3.95		1.03	3.99	4.00		3.97
5		1.02	4.55	5.00		4.96		1.03	5.00	5.00		4.96
6		1.02	4.55	6.00		5.89		1.03	6.02	6.00		5.95
7		1.02	4.55	6.98		6.84		1.03	6.94	6.99		6.95
8		1.02	4.55	7.96		7.90		1.03	7.95	7.99		7.95


==> data/OMPSs-2011-10-19-displacements.dat <==
#threads	disp-1		disp-2		disp-3		disp-4		disp-5
1		1	1	1	1	1
2		1.9990334405	1.9986791323	1.6843910689	1.2712325394	1.0207753127
3		2.9392111252	2.4591489464	1.6853877817	1.2714066824	1.0207815795
4		3.7511904874	2.4592224818	1.6853718346	1.2714249066	1.0207780183
5		4.5453484225	2.4590562283	1.6852268117	1.271307858	1.0207192391
6		4.5452191452	2.4589335989	1.6852034314	1.2712959858	1.0207060367
7		4.5450962927	2.458881143	1.6851957431	1.271288633	1.0207066609
8		4.5450302851	2.4588950953	1.6851864795	1.2712821052	1.0207058054



==> data/OMPSs-2011-10-20-scaling.dat <==
#PEs	2D-stencil	2D-stencil-opt	2D-stencil-nested	2D-stencil-loopex	3D-stencil	3D-stencil-opt	3D-stencil-nested	3D-stencil-loopex	
1	1.000000	1.000000	1.000000	1.000000	1.000000	1.000000	1.000000	1.000000
2	1.020978	1.997865	1.999066	1.998855	1.038027	2.002951	1.999394	1.989568
3	1.020975	2.936828	2.998159	2.966392	1.038175	3.006263	2.998652	2.994809
4	1.020973	3.747971	3.996923	3.953122	1.038175	4.005088	3.997810	3.962746
5	1.020975	4.540966	4.995370	4.987675	1.038176	5.016747	4.994853	4.958215
6	1.020974	4.545335	5.993304	5.926161	1.038176	5.991730	5.987220	5.945673
7	1.020970	4.545147	3.529750	6.823905	1.038175	6.980750	3.375628	6.939742
8	1.020969	4.544949	7.392247	7.971083	1.038176	7.954041	5.188441	7.936780
9	1.020970	4.544760	5.729409	8.694364	1.038175	8.958771	6.777597	8.942942
10	1.020965	4.544646	3.953531	9.853720	1.038175	9.969389	7.492744	9.937864
11	1.020959	4.544595	4.195199	10.903330	1.038177	10.970969	3.455931	10.923808
12	1.020967	4.544491	5.162214	11.726539	1.038176	11.836050	6.378915	11.912526
13	1.020966	4.544308	5.511738	12.792837	1.038178	12.587718	6.550379	12.950095
14	1.020967	4.544073	9.396710	13.686707	1.038175	13.351924	6.089361	13.938496
15	1.020955	4.543847	4.564809	14.572584	1.038179	13.544994	4.973683	14.911031
16	1.020941	4.543596	3.856943	15.529471	1.038171	13.543711	5.390885	15.905337
17	1.020922	4.543410	3.048444	15.967792	1.038151	13.543113	6.845590	16.954809
18	1.020899	4.543256	6.101759	17.436578	1.038109	13.542492	7.331147	17.858172
19	1.020884	4.542855	4.817680	17.727425	1.038040	13.542410	7.749306	18.916422
20	1.020880	4.542648	7.374373	18.760721	1.038038	13.540810	7.213627	19.877355
21	1.020872	4.542349	4.680905	19.494744	1.038032	13.540862	6.624089	20.865490
22	1.020888	4.542162	4.636428	20.465559	1.038013	13.538693	6.371499	21.905515
23	1.020886	4.541823	4.445942	21.338557	1.038008	13.537218	3.462559	22.795245
24	1.020877	4.541753	4.657680	22.070199	1.038011	13.536247	6.318345	23.992809


==> data/OMPSs-2011-12-07-2D-scaling.dat <==
# Scaling table generated by automated awk script from Christoph Niethammer.
#PEs	stencil	stencil-opt	stencil-loopex	stencil-nested
1	1.000000	1.000000	1.000000	1.000000
2	1.021606	1.999044	1.997872	1.999001
3	1.021507	2.940489	2.966799	2.998365
4	1.021479	3.749825	3.949529	3.994859
5	1.021430	4.543112	4.990531	4.994888
6	1.021380	4.547264	5.921585	5.991062
7	1.021317	4.546701	6.796773	6.974305
8	1.021270	4.546289	7.760975	7.962032
9	1.021208	4.545647	8.732963	8.980728
10	1.021197	4.545481	9.902657	9.974046
11	1.021152	4.544859	10.858155	10.946258
12	1.021160	4.544679	11.825655	11.962448
13	1.021116	4.544228	12.729099	12.849462
14	1.021121	4.543891	13.611821	13.826378
15	1.021077	4.543671	14.582083	14.941469
16	1.021078	4.543071	15.454920	15.775318
17	1.020995	4.542639	16.325145	16.713683
18	1.021008	4.542060	17.328541	17.732881
19	1.020972	4.541495	17.736454	18.427244
20	1.020903	4.541063	18.540549	19.782337
21	1.020779	4.540798	20.112080	16.455317
22	1.020821	4.540020	20.666740	17.818187
23	1.020666	4.539581	21.249876	17.822438
24	1.020754	4.539218	22.192007	22.098596
25	1.020682	4.538575	22.634749	18.126863
26	1.020699	4.538451	23.456817	19.861062
27	1.020625	4.537968	24.216679	16.000426
28	1.020450	4.537337	25.021168	23.731080
29	1.020533	4.536639	25.442352	20.237270
30	1.020558	4.536465	26.493847	25.471941
31	1.020433	4.536026	27.459111	16.898085
32	1.020433	4.535554	27.791679	27.729954


==> data/OMPSs-2011-12-07-3D-scaling.dat <==
# Scaling table generated by automated awk script from Christoph Niethammer.
#PEs	stencil	stencil-opt	stencil-loopex	stencil-nested
1	1.000000	1.000000	1.000000	1.000000
2	1.039060	2.001108	1.987607	1.999019
3	1.039048	3.005103	2.979712	2.997386
4	1.038975	4.000118	3.960980	3.994651
5	1.038863	4.984620	4.956376	4.992215
6	1.038789	6.008090	5.946754	5.986726
7	1.038611	6.972677	6.946260	6.982430
8	1.038459	7.962978	7.933459	7.979278
9	1.038036	8.937401	8.930770	8.974347
10	1.037960	9.934478	9.940552	9.972292
11	1.038273	10.976305	10.941180	10.966497
12	1.038228	11.822994	11.921356	11.945167
13	1.038189	12.586004	12.935749	12.957557
14	1.038258	13.352448	13.959015	13.949909
15	1.038033	13.552178	14.932357	14.936922
16	1.038132	13.551401	15.924610	15.934296
17	1.037903	13.547488	16.872016	16.860885
18	1.037996	13.546467	17.924985	17.790919
19	1.037785	13.542903	18.997230	18.576484
20	1.037837	13.542188	19.954676	19.334539
21	1.037641	13.540002	20.949561	19.435561
22	1.037534	13.536353	21.837401	21.188125
23	0.950178	13.534524	22.753833	21.547658
24	1.037387	13.532290	24.004938	22.672328
25	1.037250	13.530143	24.826615	20.464501
26	1.037228	13.528411	25.831126	22.523857
27	1.037121	13.523497	26.869361	20.042978
28	1.037167	13.523783	27.807765	16.157993
29	1.037043	13.521688	28.938733	16.373113
30	1.037031	13.517465	29.867668	18.066831
31	1.036910	13.514766	30.720156	19.444899
32	1.036980	13.514428	31.749562	21.871374


==> data/OMPSs-2012-01-09-2D-scaling.dat <==
#PEs    stencil stencil-opt     stencil-loopex  stencil-nested  stencil-openmp
1       1.000000        1.000000        1.000000        1.000000        1.000000
2       1.015798        1.998934        1.998273        1.999104        2.001156
3       1.015708        2.940638        2.990585        2.997181        2.942798
4       1.015671        3.845279        3.990381        3.996789        3.846559
5       1.015622        4.714890        4.978527        4.992793        4.994585
6       1.015569        4.731210        5.972735        5.990884        5.553353
7       1.015527        4.730701        6.964345        6.988306        6.245555
8       1.015529        4.730247        7.962274        7.984762        7.127843
9       1.015418        4.729729        8.958853        8.978662        8.309285
10      1.015375        4.729436        9.944951        9.974371        9.948970
11      1.015390        4.728957        10.936506       10.961487       9.957802
12      1.015396        4.728758        11.939321       11.953555       9.960105
13      1.015375        4.728062        12.927118       12.947445       12.414338
14      1.015323        4.727855        13.904762       13.951329       12.262361
15      1.015327        4.727363        14.915531       14.922088       12.245367
16      1.015295        4.726880        15.922675       15.933808       12.412355
17      1.015222        4.726320        16.913140       16.919197       16.171745
18      1.015230        4.725916        17.851742       17.833965       16.468835
19      1.015154        4.725393        18.908871       18.601609       16.466984
20      1.015136        4.724965        19.873095       19.881071       16.470410
21      1.015040        4.724383        20.866972       19.729800       16.422949
22      1.015063        4.723632        21.853664       21.167193       16.449908
23      1.014988        4.722934        22.767286       20.636893       16.442520
24      1.014998        4.722831        23.764446       23.558342       16.450709
25      1.014925        4.722314        24.846171       18.236160       22.765520
26      1.014956        4.721605        25.768744       24.763373       22.494454
27      1.014833        4.721485        26.821684       24.467218       23.720799
28      1.014847        4.720964        27.715495       27.238706       23.035671
29      1.014810        4.720373        28.797518       27.217850       24.010676
30      1.014852        4.719951        29.824070       20.656000       19.542651
31      1.014777        4.719602        30.629257       20.288284       22.453982
32      1.014771        4.719320        31.627033       19.465065       23.872817



==> data/OMPSs-2012-01-10-2D-scaling.dat <==
#PEs    stencil stencil-opt     stencil-loopex  stencil-nested  stencil-openmp
1       1.000000        1.000000        1.000000        1.000000        1.000000
2       1.015758        1.998892        1.998286        1.999091        1.996604
3       1.015703        2.940692        2.990965        2.997211        2.795332
4       1.015664        3.845725        3.985001        3.996156        3.846891
5       1.015624        4.715414        4.976569        4.991961        4.970870
6       1.015581        4.731000        5.967094        5.990774        5.517167
7       1.015498        4.730510        6.964298        6.986841        6.204401
8       1.015466        4.730017        7.962372        7.984731        6.312220
9       1.015384        4.729352        8.954951        8.989319        8.303516
10      1.015392        4.729065        9.952737        9.972439        9.959387
11      1.015400        4.728740        10.927229       10.960733       9.953622
12      1.015378        4.728460        11.926851       11.957880       9.950593
13      1.015323        4.727963        12.926944       12.946961       12.409649
14      1.015350        4.727451        13.920271       13.955609       10.683718
15      1.015289        4.727116        14.933301       14.945455       12.411380
16      1.015263        4.726617        15.883595       15.934581       12.257286
17      1.015259        4.725842        16.913160       16.922528       16.201500
18      1.015195        4.725510        17.908935       17.909978       15.426549
19      1.015098        4.724947        18.854110       18.841491       15.366907
20      1.015128        4.724151        19.838824       19.558268       16.379483
21      1.015034        4.723877        20.900392       20.347500       16.075857
22      1.015023        4.723286        21.843224       21.312168       16.141027
23      1.014966        4.722565        22.849418       22.429405       16.438658
24      1.014974        4.722209        23.804552       22.978332       15.432479
25      1.015027        4.721568        24.796228       17.868342       23.532110
26      1.014891        4.721283        25.767954       24.836045       23.016355
27      1.014876        4.720824        26.763292       22.259455       23.984639
28      1.014861        4.720816        27.772558       23.375191       21.482833
29      1.014766        4.720225        28.727732       18.445810       22.016298
30      1.014735        4.719595        29.754627       20.197487       23.743558
31      1.014635        4.719233        30.710103       21.205334       20.919831
32      1.014698        4.718700        31.796137       26.580454       23.336752


==> data/OMPSs-2012-01-10-3D-scaling.dat <==
#PEs    stencil stencil-opt     stencil-loopex  stencil-nested  stencil-openmp
1       1.000000        1.000000        1.000000        1.000000        1.000000
2       1.038868        2.000650        1.987414        1.998686        2.026765
3       1.038898        3.007852        2.982653        2.997853        2.550211
4       1.038829        4.001251        3.960770        3.995456        3.217317
5       1.038710        5.005514        4.953146        4.993261        5.109726
6       1.038677        6.014205        5.948091        5.988195        5.135151
7       1.038488        6.963027        6.942636        6.985030        4.903092
8       1.037962        7.942143        7.941558        7.981550        5.123447
9       1.038321        8.943072        8.943559        8.972233        5.132980
10      1.038109        9.957550        9.939469        9.967592        9.947308
11      1.038181        10.962748       10.946333       10.965687       9.973230
12      1.038176        11.807716       11.955263       11.952950       10.207186
13      1.038116        12.587217       12.925044       12.954781       10.203149
14      1.038074        13.348920       13.952960       13.947407       9.979504
15      1.037992        13.550372       14.950677       14.904423       10.273815
16      1.037960        13.548165       15.967589       15.927422       10.213200
17      1.037889        13.544645       16.972736       16.775018       10.222984
18      1.037842        13.542336       17.911549       17.871136       10.274098
19      1.037672        13.541102       18.963149       18.530833       10.278700
20      1.037618        13.537499       19.864451       19.061053       10.352189
21      1.037507        13.534330       20.986384       19.200646       10.350783
22      1.037540        13.533787       21.824586       20.639343       10.349067
23      1.037347        13.530411       22.753529       21.508226       10.280264
24      1.037268        13.528110       23.823892       20.394331       10.349316
25      1.037350        13.523259       24.898411       20.345969       10.265757
26      1.037204        13.521746       25.825997       22.202584       10.276254
27      1.037097        13.521246       26.724082       24.386270       10.350781
28      1.036995        13.519534       27.952456       21.189317       10.346911
29      1.037035        13.517330       28.739076       12.771107       10.267109
30      1.036846        13.515424       29.907292       14.306741       10.342419
31      1.036775        13.510715       30.988067       22.037703       10.346129
32      1.036808        13.508918       31.706137       23.231450       10.283445


==> data/OMPSs-2012-01-22-2D-scaling.dat <==
#PEs    stencil stencil-opt     stencil-loopex  stencil-nested  stencil-openmp  stencil-openmp-tasks
1       1.000000        1.000000        1.000000        1.000000        1.000000        1.000000
2       1.015758        1.998892        1.998286        1.999091        1.996604        1.998906
3       1.015703        2.940692        2.990965        2.997211        2.795332        2.997622
4       1.015664        3.845725        3.985001        3.996156        3.846891        3.995965
5       1.015624        4.715414        4.976569        4.991961        4.970870        4.993532
6       1.015581        4.731000        5.967094        5.990774        5.517167        5.992562
7       1.015498        4.730510        6.964298        6.986841        6.204401        6.990074
8       1.015466        4.730017        7.962372        7.984731        6.312220        7.987923
9       1.015384        4.729352        8.954951        8.989319        8.303516        8.983992
10      1.015392        4.729065        9.952737        9.972439        9.959387        9.981974
11      1.015400        4.728740        10.927229       10.960733       9.953622        10.981783
12      1.015378        4.728460        11.926851       11.957880       9.950593        11.970562
13      1.015323        4.727963        12.926944       12.946961       12.409649       12.970135
14      1.015350        4.727451        13.920271       13.955609       10.683718       13.961490
15      1.015289        4.727116        14.933301       14.945455       12.411380       14.965211
16      1.015263        4.726617        15.883595       15.934581       12.257286       15.962041
17      1.015259        4.725842        16.913160       16.922528       16.201500       16.956498
18      1.015195        4.725510        17.908935       17.909978       15.426549       17.948246
19      1.015098        4.724947        18.854110       18.841491       15.366907       18.941449
20      1.015128        4.724151        19.838824       19.558268       16.379483       19.826575
21      1.015034        4.723877        20.900392       20.347500       16.075857       20.794678
22      1.015023        4.723286        21.843224       21.312168       16.141027       21.875520
23      1.014966        4.722565        22.849418       22.429405       16.438658       22.860392
24      1.014974        4.722209        23.804552       22.978332       15.432479       23.601826
25      1.015027        4.721568        24.796228       17.868342       23.532110       24.710968
26      1.014891        4.721283        25.767954       24.836045       23.016355       25.283638
27      1.014876        4.720824        26.763292       22.259455       23.984639       26.784836
28      1.014861        4.720816        27.772558       23.375191       21.482833       27.558868
29      1.014766        4.720225        28.727732       18.445810       22.016298       24.342837
30      1.014735        4.719595        29.754627       20.197487       23.743558       28.867518
31      1.014635        4.719233        30.710103       21.205334       20.919831       30.443939
32      1.014698        4.718700        31.796137       26.580454       23.336752       31.508542



==> data/OMPSs-2012-01-22-3D-scaling.dat <==
#PEs    stencil stencil-opt     stencil-loopex  stencil-nested  stencil-openmp  stencil-openmp-tasks
1       1.000000        1.000000        1.000000        1.000000        1.000000        1.000000
2       1.038868        2.000650        1.987414        1.998686        2.026765        1.998348
3       1.038898        3.007852        2.982653        2.997853        2.550211        2.997282
4       1.038829        4.001251        3.960770        3.995456        3.217317        3.993650
5       1.038710        5.005514        4.953146        4.993261        5.109726        4.992413
6       1.038677        6.014205        5.948091        5.988195        5.135151        5.988963
7       1.038488        6.963027        6.942636        6.985030        4.903092        6.988033
8       1.037962        7.942143        7.941558        7.981550        5.123447        7.984148
9       1.038321        8.943072        8.943559        8.972233        5.132980        8.981861
10      1.038109        9.957550        9.939469        9.967592        9.947308        9.977085
11      1.038181        10.962748       10.946333       10.965687       9.973230        10.974390
12      1.038176        11.807716       11.955263       11.952950       10.207186       11.970066
13      1.038116        12.587217       12.925044       12.954781       10.203149       12.967413
14      1.038074        13.348920       13.952960       13.947407       9.979504        13.960350
15      1.037992        13.550372       14.950677       14.904423       10.273815       14.956568
16      1.037960        13.548165       15.967589       15.927422       10.213200       15.945677
17      1.037889        13.544645       16.972736       16.775018       10.222984       16.946032
18      1.037842        13.542336       17.911549       17.871136       10.274098       17.937105
19      1.037672        13.541102       18.963149       18.530833       10.278700       18.934517
20      1.037618        13.537499       19.864451       19.061053       10.352189       19.924021
21      1.037507        13.534330       20.986384       19.200646       10.350783       20.920669
22      1.037540        13.533787       21.824586       20.639343       10.349067       21.908339
23      1.037347        13.530411       22.753529       21.508226       10.280264       22.856939
24      1.037268        13.528110       23.823892       20.394331       10.349316       23.427125
25      1.037350        13.523259       24.898411       20.345969       10.265757       24.309203
26      1.037204        13.521746       25.825997       22.202584       10.276254       25.540366
27      1.037097        13.521246       26.724082       24.386270       10.350781       26.726982
28      1.036995        13.519534       27.952456       21.189317       10.346911       27.219061
29      1.037035        13.517330       28.739076       12.771107       10.267109       28.565255
30      1.036846        13.515424       29.907292       14.306741       10.342419       29.255794
31      1.036775        13.510715       30.988067       22.037703       10.346129       30.320439
32      1.036808        13.508918       31.706137       23.231450       10.283445       30.276127


==> data/SMPSs-2.4-scaling.dat <==
#Skalierung auf Laki mit SMPSs-2.4 (gnu-4.5)
#Threads	2D-bad	2D-opt	3D-bad	3D-opt
1		1.00	1.00	1.00	1.00
2		1.02	2.00	1.00	2.00
3		1.02	2.94	1.00	3.00
4		1.02	3.75	1.00	4.00
5		1.02	4.54	1.00	4.99
6		1.02	4.54	1.00	5.99
7		1.02	4.54	1.00	6.96
8		1.02	4.54	1.00	7.96


==> data/taskduration-effects.txt <==
# task[s]	2D-time[s]	3D-time[s]
0.0000001	0.014351	0.143359
0.000001	0.013527	0.132316
0.00001 	0.013172	0.140223
0.0001		0.103484	0.614567
0.001		0.996053	5.596535
0.01		9.915495	53.420154
0.1		99.105345	
